MERADGEN 1.0: Monte Carlo generator for the simulation of radiative events in parity conserving doubly-polarized Moller scattering

The Monte Carlo generator MERADGEN 1.0 for the simulation of radiative events in parity conserving doubly-polarized Moller scattering has been developed. Analytical integration wherever it is possible provides rather fast and accurate generation. Some numerical tests and histograms are presented.

==> testt1.dat <==
\begin{verbatim}
itest=2
t1 generation
rgen is generated probability
rcalc is calculated probability
Ebeam=45.0    GeV
theta=90.0    degrees in CM system
P=pb*pt=1.00    beam polarization times target polarization
number of bins 20
number of radiative events   100000000
initial random number 12
 v= 0.5749E-02
bin      t1         rgen        rcalc        rgen/rcalc
  1  -0.2852E-01    235.5        201.1        1.171    
  2  -0.2638E-01    183.0        313.5       0.5836    
  3  -0.2533E-01    30.60        28.38        1.078    
  4  -0.2377E-01    11.23        10.86        1.034    
  5  -0.2228E-01    8.905        8.711        1.022    
  6  -0.2081E-01    9.842        9.674        1.017    
  7  -0.1933E-01    14.89        14.58        1.021    
  8  -0.1763E-01    76.89        73.02        1.053    
  9  -0.1689E-01    73.09        74.37       0.9827    
 10  -0.1518E-01    11.62        11.45        1.015    
 11  -0.1369E-01    6.749        6.655        1.014    
 12  -0.1212E-01    7.542        6.696        1.126    
 13  -0.1095E-01    5.605        5.257        1.066    
 14  -0.9398E-02    2.392        2.340        1.022    
 15  -0.7939E-02    1.711        1.700        1.007    
 16  -0.6487E-02    1.385        1.381        1.003    
 17  -0.5041E-02    1.206        1.205        1.001    
 18  -0.3594E-02    1.142        1.132        1.009    
 19  -0.2129E-02    1.250        1.213        1.030    
 20  -0.1505E-03    11.30        7.410        1.525    
\end{verbatim}


==> testv.dat <==
\begin{verbatim}
itest=1
v  generation
rgen is generated probability
rcalc is calculated probability
Ebeam=45.0    GeV
theta=90.0    degrees in CM system
P=pb*pt=1.00    beam polarization times target polarization
number of bins 20
number of radiative events   100000000
initial random number 12
bin      v          rgen        rcalc        rgen/rcalc
  1   0.6998E-03    376.4        375.0        1.004    
  2   0.1268E-02    205.8        205.4        1.002    
  3   0.1826E-02    143.4        143.2        1.001    
  4   0.2382E-02    111.3        111.2        1.002    
  5   0.2936E-02    92.07        91.91        1.002    
  6   0.3490E-02    79.40        79.29        1.001    
  7   0.4043E-02    70.70        70.59        1.002    
  8   0.4596E-02    64.45        64.41        1.001    
  9   0.5148E-02    60.02        59.96        1.001    
 10   0.5701E-02    56.81        56.78        1.001    
 11   0.6254E-02    54.52        54.57       0.9991    
 12   0.6806E-02    53.26        53.15        1.002    
 13   0.7358E-02    52.40        52.38        1.000    
 14   0.7910E-02    52.27        52.19        1.001    
 15   0.8463E-02    52.69        52.54        1.003    
 16   0.9015E-02    53.38        53.40       0.9996    
 17   0.9567E-02    54.94        54.78        1.003    
 18   0.1012E-01    56.53        56.69       0.9973    
 19   0.1067E-01    59.35        59.17        1.003    
 20   0.1122E-01    62.15        62.29       0.9978    
\end{verbatim}


==> testvec.dat <==
\begin{verbatim}
itest=4
variable reconstruction
Ebeam=45.0    GeV
theta=90.0    degrees in CM system
P=pb*pt=1.00    beam polarization times target polarization
number of radiative events  5
initial random number 12
 -------------------------------------------
 event= 1
 test v reconstruction
v=0.612136E-02     reconstructed v from 4-vectors
v=0.612136E-02     generated v 

 test t1 reconstruction
t1=-0.170339E-01    reconstructed t1 from 4-vectors
t1=-0.170339E-01    generated t1 

 test z reconstruction
z=0.155138E-01     reconstructed z from 4-vectors
z=0.155138E-01     generated z 

m2gamma=-0.150213E-09   real photon mass square

 -------------------------------------------
 event= 2
 test v reconstruction
v=0.861313E-03     reconstructed v from 4-vectors
v=0.861312E-03     generated v 

 test t1 reconstruction
t1=-0.221464E-01    reconstructed t1 from 4-vectors
t1=-0.221464E-01    generated t1 

 test z reconstruction
z=0.877074E-03     reconstructed z from 4-vectors
z=0.877074E-03     generated z 

m2gamma=-0.231178E-11   real photon mass square

 -------------------------------------------
 event= 3
 test v reconstruction
v=0.659541E-02     reconstructed v from 4-vectors
v=0.659541E-02     generated v 

 test t1 reconstruction
t1=-0.162121E-01    reconstructed t1 from 4-vectors
t1=-0.162121E-01    generated t1 

 test z reconstruction
z=0.689029E-02     reconstructed z from 4-vectors
z=0.689029E-02     generated z 

m2gamma=-0.710911E-10   real photon mass square

 -------------------------------------------
 event= 4
 test v reconstruction
v=0.850422E-03     reconstructed v from 4-vectors
v=0.850423E-03     generated v 

 test t1 reconstruction
t1=-0.229561E-01    reconstructed t1 from 4-vectors
t1=-0.229561E-01    generated t1 

 test z reconstruction
z=0.196149E-03     reconstructed z from 4-vectors
z=0.196149E-03     generated z 

m2gamma= 0.105991E-12   real photon mass square

 -------------------------------------------
 event= 5
 test v reconstruction
v=0.267845E-02     reconstructed v from 4-vectors
v=0.267845E-02     generated v 

 test t1 reconstruction
t1=-0.255805E-01    reconstructed t1 from 4-vectors
t1=-0.255805E-01    generated t1 

 test z reconstruction
z=0.154160E-02     reconstructed z from 4-vectors
z=0.154160E-02     generated z 

m2gamma=-0.316828E-11   real photon mass square

\end{verbatim}


==> testz.dat <==
\begin{verbatim}
itest=3
z  generation
rgen is generated probability
rcalc is calculated probability
Ebeam=45.0    GeV
theta=90.0    degrees in CM system
P=pb*pt=1.00    beam polarization times target polarization
number of bins 20
number of radiative events   100000000
initial random number 12
 v= 0.5749E-02
t1=-0.1437E-01
bin      z          rgen        rcalc        rgen/rcalc
  1   0.9087E-02    640.0        755.7       0.8469    
  2   0.1043E-01    55.53        56.31       0.9862    
  3   0.1159E-01    20.80        20.85       0.9977    
  4   0.1274E-01    10.47        10.36        1.011    
  5   0.1388E-01    5.989        6.002       0.9977    
  6   0.1501E-01    3.898        3.872        1.007    
  7   0.1615E-01    2.727        2.717        1.004    
  8   0.1729E-01    2.074        2.062        1.006    
  9   0.1841E-01    1.695        1.692        1.002    
 10   0.1955E-01    1.508        1.493        1.010    
 11   0.2068E-01    1.430        1.416        1.010    
 12   0.2181E-01    1.447        1.434        1.009    
 13   0.2295E-01    1.559        1.545        1.009    
 14   0.2408E-01    1.771        1.764        1.004    
 15   0.2521E-01    2.151        2.135        1.008    
 16   0.2634E-01    2.765        2.760        1.002    
 17   0.2748E-01    3.917        3.891        1.007    
 18   0.2862E-01    6.302        6.267        1.005    
 19   0.2979E-01    13.29        13.26        1.002    
 20   0.3112E-01    108.4        120.0       0.9027    
\end{verbatim}

